On the reduction of generalized polylogarithms to $\text{Li}_n$ and $\text{Li}_{2,2}$ and on the evaluation thereof

We give expressions for all generalized polylogarithms up to weight four in terms of the functions log, $\text{Li}_n$, and $\text{Li}_{2,2}$, valid for arbitrary complex variables. Furthermore we provide algorithms for manipulation and numerical evaluation of $\text{Li}_n$ and $\text{Li}_{2,2}$, and add codes in Mathematica and C++ implementing the results. With these results we calculate a number of previously unknown integrals, which we add in App. C.

==> annc/readme.txt <==
Hjalte Frellesvig, Damiano Tommasini, and Christopher Wever
For further details see ArXiv:1601.02649
Last modification: 14th March 2016

We include a number of files that implement various results from our paper.
These files are described in detail in Section 7 of the paper, what follows is a short summary:

1. The reduction rules: The file gtolrules.m contains the replacements that reduce GPLs (referred to as G in the file) of up to weight four to the basis functions Log[x], Li_2[x], Li_3[x], Li_4[x] and Li_{2,2}[x,y]. We refer to Sections 3, 4 and 7 of the paper where the various other symbolic functions that appear in the reduction are discussed. An example of the use of the reduction rules can be found in the Mathematica notebook gtolexample.nb

2. The numerical evaluation of the basis functions: The files lievaluate.ccp and constants.cpp contain our C++ implementations of the basis functions as explained in Sections 5, 6 and 7. The use of these files is illustrated with three examples in the file lievaluateexample.cpp

3. Interface of the numerical evaluation with Mathematica: a Mathlink interface through the file lievaluateinterface.tm can be created in Linux and on MAC by following the steps explained in the two files MakefileLinux and MakefileMAC respectively. The file interfaceexample.nb contains examples on how to use this interface

For questions and bug reports, please contact any of the authors.

